Measurement of the Muon Flux at SND@LHC: Results from the 2023-2025 Proton and Heavy-Ion Periods

The SND@LHC experiment investigates neutrinos in the $7.2 < \eta < 8.4$ forward pseudorapidity range. The detector consists of a veto system, a scintillating fiber tracker interleaved with emulsion cloud chambers, and a downstream muon system. Muons originating from collisions at ATLAS (IP1) constitute the primary background for CC neutrino interactions and determine the replacement frequency of the emulsion target. A precise characterization of this flux is therefore essential. In this work, we report the muon flux measured in the central $31 \times 31\text{ cm}^2$ fiducial area of the detector using data from 2023 through 2025. The measured fluxes for $\textbf{proton collisions}$ are: $(1.90 \pm 0.04) \times 10^{-2}\text{ nb/cm}^2$ (2023), $(3.76 \pm 0.09) \times 10^{-2}\text{ nb/cm}^2$ (2024), and $(2.48 \pm 0.05) \times 10^{-2}\text{ nb/cm}^2$ (2025). A 2024 reference proton run at $\sqrt{s} = 5.36\text{ TeV}$ yielded $(4.21 \pm 0.14) \times 10^{-2}\text{ nb/cm}^2$, providing a direct baseline for the heavy-ion energy regime. The measured fluxes for $\textbf{heavy-ion collisions}$ are $(3.11 \pm 0.12) \times 10^4\text{ nb/cm}^2$, $(5.53 \pm 0.22) \times 10^4\text{ nb/cm}^2$, and $(3.24 \pm 0.13) \times 10^4\text{ nb/cm}^2$ in 2023, 2024, and 2025, respectively. Uncertainties are dominated by systematic effects, with the statistical component contributing $\lesssim 0.1\%$ to the total uncertainty. These results are in agreement with Monte Carlo predictions.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

25.11.10  svjour3.cls   3.3   \subclass(name) modified to emit:
                              "Mathematics Subject Classification (2010)"


==> readme-epjc.txt <==
In this distribution is included following files:

- SVJourn3 standart distribution;
- Additional files for the EPJC journal:

  svepjc3.clo        EPJC journal class option
  template-epjc.tex  EPJC template
  svjourn3-epjc.tex  EPJC sample (.tex}
  svjourn3-epjc.pdf  EPJC sample (.pdf)


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


